RLBayes: a Bayesian Network Structure Learning Algorithm via Reinforcement Learning-Based Search Strategy

The score-based structure learning of Bayesian network (BN) is an effective way to learn BN models, which are regarded as some of the most compelling probabilistic graphical models in the field of representation and reasoning under uncertainty. However, the search space of structure learning grows super-exponentially as the number of variables increases, which makes BN structure learning an NP-hard problem, as well as a combination optimization problem (COP). Despite the successes of many heuristic methods on it, the results of the structure learning of BN are usually unsatisfactory. Inspired by Q-learning, in this paper, a Bayesian network structure learning algorithm via reinforcement learning-based (RL-based) search strategy is proposed, namely RLBayes. The method borrows the idea of RL and tends to record and guide the learning process by a dynamically maintained Q-table. By creating and maintaining the dynamic Q-table, RLBayes achieve storing the unlimited search space within limited space, thereby achieving the structure learning of BN via Q-learning. Not only is it theoretically proved that RLBayes can converge to the global optimal BN structure, but also it is experimentally proved that RLBayes has a better effect than almost all other heuristic search algorithms.

==> GOA.txt <==
2025-01-06 12:14:26
asia8:  21%|██████▏                       | 1033/5000 [56:27<3:36:48,  3.28s/it]
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6428571428571428
asia8:  21%|██████▏                       | 1030/5000 [57:34<3:41:56,  3.35s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7857142857142857
asia8:  21%|██████▏                       | 1035/5000 [57:43<3:41:07,  3.35s/it]
F1-score for the model skeleton:  0.6666666666666666
auc-score for the model skeleton:  0.7946428571428572
asia8:  21%|██████▏                       | 1036/5000 [58:21<3:43:19,  3.38s/it]
F1-score for the model skeleton:  0.5
auc-score for the model skeleton:  0.7142857142857143
asia8:  21%|██████▏                       | 1032/5000 [58:58<3:46:47,  3.43s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7857142857142857
asia8:  21%|██████▏                       | 1030/5000 [59:42<3:50:08,  3.48s/it]
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6428571428571428
asia8:  21%|█████▊                      | 1035/5000 [1:01:51<3:56:59,  3.59s/it]
F1-score for the model skeleton:  0.25
auc-score for the model skeleton:  0.5714285714285714
asia8:  21%|█████▊                      | 1038/5000 [1:02:56<4:00:15,  3.64s/it]
F1-score for the model skeleton:  0.5
auc-score for the model skeleton:  0.7142857142857143
asia8:  21%|█████▊                      | 1037/5000 [1:03:27<4:02:30,  3.67s/it]
F1-score for the model skeleton:  0.125
auc-score for the model skeleton:  0.5
asia8:  21%|█████▊                      | 1032/5000 [1:04:30<4:08:01,  3.75s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7857142857142857
                   bic             F1           AUC                Time
GOA  -2314.9058±2.7331  0.4667±0.1726  0.6938±0.097  3609.5925±160.5045
2025-01-06 13:18:58
sachs11:  21%|█████▌                    | 1058/5000 [1:32:43<5:45:30,  5.26s/it]
F1-score for the model skeleton:  0.5333333333333333
auc-score for the model skeleton:  0.7112556561085973
sachs11:  21%|█████▌                    | 1058/5000 [1:34:36<5:52:29,  5.37s/it]
F1-score for the model skeleton:  0.45161290322580644
auc-score for the model skeleton:  0.6722285067873303
sachs11:  21%|█████▍                    | 1056/5000 [1:37:06<6:02:41,  5.52s/it]
F1-score for the model skeleton:  0.3870967741935484
auc-score for the model skeleton:  0.6380090497737557
sachs11:  21%|█████▍                    | 1043/5000 [1:40:24<6:20:55,  5.78s/it]
F1-score for the model skeleton:  0.6451612903225806
auc-score for the model skeleton:  0.7748868778280543
sachs11:  21%|█████▌                    | 1067/5000 [1:40:25<6:10:11,  5.65s/it]
F1-score for the model skeleton:  0.5161290322580645
auc-score for the model skeleton:  0.706447963800905
sachs11:  22%|█████▋                    | 1082/5000 [1:41:31<6:07:38,  5.63s/it]
F1-score for the model skeleton:  0.6451612903225806
auc-score for the model skeleton:  0.7748868778280543
sachs11:  21%|█████▌                    | 1066/5000 [1:41:32<6:14:44,  5.72s/it]
F1-score for the model skeleton:  0.5
auc-score for the model skeleton:  0.7016402714932126
sachs11:  22%|█████▋                    | 1096/5000 [1:42:19<6:04:30,  5.60s/it]
F1-score for the model skeleton:  0.5625
auc-score for the model skeleton:  0.7358597285067872
sachs11:  21%|█████▍                    | 1053/5000 [1:43:20<6:27:22,  5.89s/it]
F1-score for the model skeleton:  0.5625
auc-score for the model skeleton:  0.7358597285067872
sachs11:  21%|█████▌                    | 1069/5000 [1:45:03<6:26:21,  5.90s/it]
F1-score for the model skeleton:  0.6060606060606061
auc-score for the model skeleton:  0.7652714932126697
                    bic           F1            AUC               Time
GOA  -7689.4649±20.1405  0.541±0.078  0.7216±0.0426  5994.6234±222.544
2025-01-06 15:04:04
child20:  23%|██████                    | 1172/5000 [2:38:13<8:36:49,  8.10s/it]
F1-score for the model skeleton:  0.4897959183673469
auc-score for the model skeleton:  0.724
child20:  25%|██████▍                   | 1243/5000 [2:51:30<8:38:22,  8.28s/it]
F1-score for the model skeleton:  0.4897959183673469
auc-score for the model skeleton:  0.724
child20:  25%|██████▍                   | 1246/5000 [2:55:49<8:49:44,  8.47s/it]
F1-score for the model skeleton:  0.6666666666666666
auc-score for the model skeleton:  0.8106666666666668
child20:  24%|██████▎                   | 1215/5000 [2:57:19<9:12:24,  8.76s/it]
F1-score for the model skeleton:  0.4
auc-score for the model skeleton:  0.6799999999999999
child20:  25%|██████▌                   | 1255/5000 [2:57:45<8:50:26,  8.50s/it]
F1-score for the model skeleton:  0.43137254901960786
auc-score for the model skeleton:  0.7
child20:  25%|██████▍                   | 1229/5000 [3:01:06<9:15:40,  8.84s/it]
F1-score for the model skeleton:  0.6530612244897959
auc-score for the model skeleton:  0.8093333333333333
child20:  24%|██████▏                   | 1196/5000 [3:03:53<9:44:51,  9.22s/it]
F1-score for the model skeleton:  0.64
auc-score for the model skeleton:  0.808
child20:  25%|██████▌                   | 1260/5000 [3:05:30<9:10:39,  8.83s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7893333333333333
child20:  24%|██████▎                   | 1223/5000 [3:08:40<9:42:40,  9.26s/it]
F1-score for the model skeleton:  0.6666666666666666
auc-score for the model skeleton:  0.8106666666666668
child20:  24%|██████▎                   | 1211/5000 [3:11:34<9:59:25,  9.49s/it]
F1-score for the model skeleton:  0.5714285714285714
auc-score for the model skeleton:  0.7666666666666667
                      bic            F1            AUC                Time
GOA  -13159.4722±145.1018  0.5634±0.097  0.7623±0.0483  10748.464±544.7228
2025-01-06 18:15:40
insurance27:  27%|█████▊                | 1328/5000 [3:25:29<9:28:11,  9.28s/it]
F1-score for the model skeleton:  0.33707865168539325
auc-score for the model skeleton:  0.6279826156118622
insurance27:  27%|█████▋               | 1350/5000 [3:50:14<10:22:31, 10.23s/it]
F1-score for the model skeleton:  0.22727272727272727
auc-score for the model skeleton:  0.576951482786047
insurance27:  26%|█████▎               | 1276/5000 [3:54:58<11:25:46, 11.05s/it]
F1-score for the model skeleton:  0.20224719101123595
auc-score for the model skeleton:  0.5658589932962164
insurance27:  28%|█████▊               | 1381/5000 [3:55:00<10:15:52, 10.21s/it]
F1-score for the model skeleton:  0.4444444444444444
auc-score for the model skeleton:  0.6790137484376775
insurance27:  28%|█████▊               | 1375/5000 [3:58:05<10:27:42, 10.39s/it]
F1-score for the model skeleton:  0.3595505617977528
auc-score for the model skeleton:  0.63833655266447
insurance27:  27%|█████▋               | 1359/5000 [4:07:39<11:03:31, 10.93s/it]
F1-score for the model skeleton:  0.36363636363636365
auc-score for the model skeleton:  0.639075105101693
insurance27:  28%|█████▉               | 1402/5000 [4:10:25<10:42:40, 10.72s/it]
F1-score for the model skeleton:  0.20224719101123595
auc-score for the model skeleton:  0.5658589932962164
insurance27:  27%|█████▌               | 1338/5000 [4:21:41<11:56:14, 11.74s/it]
F1-score for the model skeleton:  0.24444444444444444
auc-score for the model skeleton:  0.5858283149642086
insurance27:  29%|██████               | 1443/5000 [4:25:02<10:53:19, 11.02s/it]
F1-score for the model skeleton:  0.45454545454545453
auc-score for the model skeleton:  0.6804908533121236
insurance27:  28%|█████▉               | 1420/5000 [4:31:02<11:23:20, 11.45s/it]
F1-score for the model skeleton:  0.3409090909090909
auc-score for the model skeleton:  0.6287211680490853
                      bic             F1           AUC                  Time
GOA  -15240.0023±178.8835  0.3176±0.0893  0.6188±0.041  14638.2244±1108.1614
2025-01-06 22:46:45
hailfinder56:  22%|███▉              | 2200/10000 [11:17:32<40:02:09, 18.48s/it]
F1-score for the model skeleton:  0.3125
auc-score for the model skeleton:  0.6446747606356726
hailfinder56:  24%|████▎             | 2368/10000 [11:41:35<37:41:12, 17.78s/it]
hailfinder56:  25%|████▍             | 2466/10000 [11:41:35<64:10:48, 30.67s/it]F1-score for the model skeleton:  0.25396825396825395
auc-score for the model skeleton:  0.6140459974336197
hailfinder56:  25%|████▌             | 2508/10000 [11:46:34<35:10:41, 16.90s/it]
F1-score for the model skeleton:  0.336
auc-score for the model skeleton:  0.6529019840094759
hailfinder56:  24%|████▎             | 2363/10000 [11:56:39<38:36:09, 18.20s/it]
F1-score for the model skeleton:  0.296875
auc-score for the model skeleton:  0.6369361366104037
hailfinder56:  24%|████▎             | 2429/10000 [11:57:45<37:17:12, 17.73s/it]
F1-score for the model skeleton:  0.42857142857142855
auc-score for the model skeleton:  0.6991708617115784
hailfinder56:  24%|████▎             | 2424/10000 [12:03:51<37:42:21, 17.92s/it]
F1-score for the model skeleton:  0.31746031746031744
auc-score for the model skeleton:  0.6450004935346955
hailfinder56:  28%|████▉             | 2763/10000 [12:16:55<32:10:12, 16.00s/it]
F1-score for the model skeleton:  0.40310077519379844
auc-score for the model skeleton:  0.6909436383377752
hailfinder56:  26%|████▌             | 2554/10000 [12:27:03<36:17:59, 17.55s/it]
F1-score for the model skeleton:  0.384
auc-score for the model skeleton:  0.6761178560852829
hailfinder56:  28%|█████             | 2779/10000 [12:32:34<32:35:30, 16.25s/it]
F1-score for the model skeleton:  0.23255813953488372
auc-score for the model skeleton:  0.6058187740598164
hailfinder56:  26%|████▊             | 2645/10000 [12:36:01<35:02:16, 17.15s/it]
F1-score for the model skeleton:  0.31746031746031744
auc-score for the model skeleton:  0.6450004935346955
                      bic             F1            AUC                  Time
GOA  -54037.7717±319.4334  0.3282±0.0591  0.6511±0.0288  43419.4594±1419.5211
2025-01-07 11:22:48
                      bic             F1            AUC                  Time
GOA  -54037.7717±319.4334  0.3282±0.0591  0.6511±0.0288  43419.4594±1419.5211
2025-01-07 11:22:48
win95pts76:  31%|██████▎             | 3129/10000 [17:06:06<37:33:13, 19.68s/it]
F1-score for the model skeleton:  0.15822784810126583
auc-score for the model skeleton:  0.5958055891848265
win95pts76:  31%|██████▏             | 3067/10000 [17:09:08<38:46:23, 20.13s/it]
F1-score for the model skeleton:  0.1829652996845426
auc-score for the model skeleton:  0.6139275625504439
win95pts76:  31%|██████▏             | 3080/10000 [17:12:29<38:39:46, 20.11s/it]
F1-score for the model skeleton:  0.23270440251572327
auc-score for the model skeleton:  0.650259786117837
win95pts76:  30%|██████              | 3008/10000 [17:16:52<40:10:11, 20.68s/it]
F1-score for the model skeleton:  0.205607476635514
auc-score for the model skeleton:  0.6317847054075868
win95pts76:  32%|██████▍             | 3198/10000 [17:18:37<36:49:05, 19.49s/it]
F1-score for the model skeleton:  0.22508038585209003
auc-score for the model skeleton:  0.6417725988700566
win95pts76:  31%|██████▎             | 3145/10000 [17:19:58<37:46:47, 19.84s/it]
F1-score for the model skeleton:  0.15902140672782875
auc-score for the model skeleton:  0.5993871065375302
win95pts76:  30%|██████              | 3042/10000 [17:41:08<40:27:09, 20.93s/it]
F1-score for the model skeleton:  0.24920127795527156
auc-score for the model skeleton:  0.6598062953995156
win95pts76:  31%|██████▏             | 3110/10000 [17:50:05<39:30:42, 20.64s/it]
F1-score for the model skeleton:  0.25157232704402516
auc-score for the model skeleton:  0.6639174737691687
win95pts76:  31%|██████▏             | 3110/10000 [17:57:32<39:47:13, 20.79s/it]
F1-score for the model skeleton:  0.22641509433962265
auc-score for the model skeleton:  0.6457072235673931
win95pts76:  33%|██████▋             | 3325/10000 [18:00:13<36:08:34, 19.49s/it]
F1-score for the model skeleton:  0.22929936305732485
auc-score for the model skeleton:  0.6460603309120257
                     bic            F1            AUC                  Time
GOA  2025-01-06 12:14:26
asia8:  21%|██████▏                       | 1033/5000 [56:27<3:36:48,  3.28s/it]
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6428571428571428
asia8:  21%|██████▏                       | 1030/5000 [57:34<3:41:56,  3.35s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7857142857142857
asia8:  21%|██████▏                       | 1035/5000 [57:43<3:41:07,  3.35s/it]
F1-score for the model skeleton:  0.6666666666666666
auc-score for the model skeleton:  0.7946428571428572
asia8:  21%|██████▏                       | 1036/5000 [58:21<3:43:19,  3.38s/it]
F1-score for the model skeleton:  0.5
auc-score for the model skeleton:  0.7142857142857143
asia8:  21%|██████▏                       | 1032/5000 [58:58<3:46:47,  3.43s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7857142857142857
asia8:  21%|██████▏                       | 1030/5000 [59:42<3:50:08,  3.48s/it]
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6428571428571428
asia8:  21%|█████▊                      | 1035/5000 [1:01:51<3:56:59,  3.59s/it]
F1-score for the model skeleton:  0.25
auc-score for the model skeleton:  0.5714285714285714
asia8:  21%|█████▊                      | 1038/5000 [1:02:56<4:00:15,  3.64s/it]
F1-score for the model skeleton:  0.5
auc-score for the model skeleton:  0.7142857142857143
asia8:  21%|█████▊                      | 1037/5000 [1:03:27<4:02:30,  3.67s/it]
F1-score for the model skeleton:  0.125
auc-score for the model skeleton:  0.5
asia8:  21%|█████▊                      | 1032/5000 [1:04:30<4:08:01,  3.75s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7857142857142857
                   bic             F1           AUC                Time
GOA  -2314.9058±2.7331  0.4667±0.1726  0.6938±0.097  3609.5925±160.5045
2025-01-06 13:18:58
sachs11:  21%|█████▌                    | 1058/5000 [1:32:43<5:45:30,  5.26s/it]
F1-score for the model skeleton:  0.5333333333333333
auc-score for the model skeleton:  0.7112556561085973
sachs11:  21%|█████▌                    | 1058/5000 [1:34:36<5:52:29,  5.37s/it]
F1-score for the model skeleton:  0.45161290322580644
auc-score for the model skeleton:  0.6722285067873303
sachs11:  21%|█████▍                    | 1056/5000 [1:37:06<6:02:41,  5.52s/it]
F1-score for the model skeleton:  0.3870967741935484
auc-score for the model skeleton:  0.6380090497737557
sachs11:  21%|█████▍                    | 1043/5000 [1:40:24<6:20:55,  5.78s/it]
F1-score for the model skeleton:  0.6451612903225806
auc-score for the model skeleton:  0.7748868778280543
sachs11:  21%|█████▌                    | 1067/5000 [1:40:25<6:10:11,  5.65s/it]
F1-score for the model skeleton:  0.5161290322580645
auc-score for the model skeleton:  0.706447963800905
sachs11:  22%|█████▋                    | 1082/5000 [1:41:31<6:07:38,  5.63s/it]
F1-score for the model skeleton:  0.6451612903225806
auc-score for the model skeleton:  0.7748868778280543
sachs11:  21%|█████▌                    | 1066/5000 [1:41:32<6:14:44,  5.72s/it]
F1-score for the model skeleton:  0.5
auc-score for the model skeleton:  0.7016402714932126
sachs11:  22%|█████▋                    | 1096/5000 [1:42:19<6:04:30,  5.60s/it]
F1-score for the model skeleton:  0.5625
auc-score for the model skeleton:  0.7358597285067872
sachs11:  21%|█████▍                    | 1053/5000 [1:43:20<6:27:22,  5.89s/it]
F1-score for the model skeleton:  0.5625
auc-score for the model skeleton:  0.7358597285067872
sachs11:  21%|█████▌                    | 1069/5000 [1:45:03<6:26:21,  5.90s/it]
F1-score for the model skeleton:  0.6060606060606061
auc-score for the model skeleton:  0.7652714932126697
                    bic           F1            AUC               Time
GOA  -7689.4649±20.1405  0.541±0.078  0.7216±0.0426  5994.6234±222.544
2025-01-06 15:04:04
child20:  23%|██████                    | 1172/5000 [2:38:13<8:36:49,  8.10s/it]
F1-score for the model skeleton:  0.4897959183673469
auc-score for the model skeleton:  0.724
child20:  25%|██████▍                   | 1243/5000 [2:51:30<8:38:22,  8.28s/it]
F1-score for the model skeleton:  0.4897959183673469
auc-score for the model skeleton:  0.724
child20:  25%|██████▍                   | 1246/5000 [2:55:49<8:49:44,  8.47s/it]
F1-score for the model skeleton:  0.6666666666666666
auc-score for the model skeleton:  0.8106666666666668
child20:  24%|██████▎                   | 1215/5000 [2:57:19<9:12:24,  8.76s/it]
F1-score for the model skeleton:  0.4
auc-score for the model skeleton:  0.6799999999999999
child20:  25%|██████▌                   | 1255/5000 [2:57:45<8:50:26,  8.50s/it]
F1-score for the model skeleton:  0.43137254901960786
auc-score for the model skeleton:  0.7
child20:  25%|██████▍                   | 1229/5000 [3:01:06<9:15:40,  8.84s/it]
F1-score for the model skeleton:  0.6530612244897959
auc-score for the model skeleton:  0.8093333333333333
child20:  24%|██████▏                   | 1196/5000 [3:03:53<9:44:51,  9.22s/it]
F1-score for the model skeleton:  0.64
auc-score for the model skeleton:  0.808
child20:  25%|██████▌                   | 1260/5000 [3:05:30<9:10:39,  8.83s/it]
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7893333333333333
child20:  24%|██████▎                   | 1223/5000 [3:08:40<9:42:40,  9.26s/it]
F1-score for the model skeleton:  0.6666666666666666
auc-score for the model skeleton:  0.8106666666666668
child20:  24%|██████▎                   | 1211/5000 [3:11:34<9:59:25,  9.49s/it]
F1-score for the model skeleton:  0.5714285714285714
auc-score for the model skeleton:  0.7666666666666667
                      bic            F1            AUC                Time
GOA  -13159.4722±145.1018  0.5634±0.097  0.7623±0.0483  10748.464±544.7228
2025-01-06 18:15:40
insurance27:  27%|█████▊                | 1328/5000 [3:25:29<9:28:11,  9.28s/it]
F1-score for the model skeleton:  0.33707865168539325
auc-score for the model skeleton:  0.6279826156118622
insurance27:  27%|█████▋               | 1350/5000 [3:50:14<10:22:31, 10.23s/it]
F1-score for the model skeleton:  0.22727272727272727
auc-score for the model skeleton:  0.576951482786047
insurance27:  26%|█████▎               | 1276/5000 [3:54:58<11:25:46, 11.05s/it]
F1-score for the model skeleton:  0.20224719101123595
auc-score for the model skeleton:  0.5658589932962164
insurance27:  28%|█████▊               | 1381/5000 [3:55:00<10:15:52, 10.21s/it]
F1-score for the model skeleton:  0.4444444444444444
auc-score for the model skeleton:  0.6790137484376775
insurance27:  28%|█████▊               | 1375/5000 [3:58:05<10:27:42, 10.39s/it]
F1-score for the model skeleton:  0.3595505617977528
auc-score for the model skeleton:  0.63833655266447
insurance27:  27%|█████▋               | 1359/5000 [4:07:39<11:03:31, 10.93s/it]
F1-score for the model skeleton:  0.36363636363636365
auc-score for the model skeleton:  0.639075105101693
insurance27:  28%|█████▉               | 1402/5000 [4:10:25<10:42:40, 10.72s/it]
F1-score for the model skeleton:  0.20224719101123595
auc-score for the model skeleton:  0.5658589932962164
insurance27:  27%|█████▌               | 1338/5000 [4:21:41<11:56:14, 11.74s/it]
F1-score for the model skeleton:  0.24444444444444444
auc-score for the model skeleton:  0.5858283149642086
insurance27:  29%|██████               | 1443/5000 [4:25:02<10:53:19, 11.02s/it]
F1-score for the model skeleton:  0.45454545454545453
auc-score for the model skeleton:  0.6804908533121236
insurance27:  28%|█████▉               | 1420/5000 [4:31:02<11:23:20, 11.45s/it]
F1-score for the model skeleton:  0.3409090909090909
auc-score for the model skeleton:  0.6287211680490853
                      bic             F1           AUC                  Time
GOA  -15240.0023±178.8835  0.3176±0.0893  0.6188±0.041  14638.2244±1108.1614
2025-01-06 22:46:45
hailfinder56:  22%|███▉              | 2200/10000 [11:17:32<40:02:09, 18.48s/it]
F1-score for the model skeleton:  0.3125
auc-score for the model skeleton:  0.6446747606356726
hailfinder56:  24%|████▎             | 2368/10000 [11:41:35<37:41:12, 17.78s/it]
hailfinder56:  25%|████▍             | 2466/10000 [11:41:35<64:10:48, 30.67s/it]F1-score for the model skeleton:  0.25396825396825395
auc-score for the model skeleton:  0.6140459974336197
hailfinder56:  25%|████▌             | 2508/10000 [11:46:34<35:10:41, 16.90s/it]
F1-score for the model skeleton:  0.336
auc-score for the model skeleton:  0.6529019840094759
hailfinder56:  24%|████▎             | 2363/10000 [11:56:39<38:36:09, 18.20s/it]
F1-score for the model skeleton:  0.296875
auc-score for the model skeleton:  0.6369361366104037
hailfinder56:  24%|████▎             | 2429/10000 [11:57:45<37:17:12, 17.73s/it]
F1-score for the model skeleton:  0.42857142857142855
auc-score for the model skeleton:  0.6991708617115784
hailfinder56:  24%|████▎             | 2424/10000 [12:03:51<37:42:21, 17.92s/it]
F1-score for the model skeleton:  0.31746031746031744
auc-score for the model skeleton:  0.6450004935346955
hailfinder56:  28%|████▉             | 2763/10000 [12:16:55<32:10:12, 16.00s/it]
F1-score for the model skeleton:  0.40310077519379844
auc-score for the model skeleton:  0.6909436383377752
hailfinder56:  26%|████▌             | 2554/10000 [12:27:03<36:17:59, 17.55s/it]
F1-score for the model skeleton:  0.384
auc-score for the model skeleton:  0.6761178560852829
hailfinder56:  28%|█████             | 2779/10000 [12:32:34<32:35:30, 16.25s/it]
F1-score for the model skeleton:  0.23255813953488372
auc-score for the model skeleton:  0.6058187740598164
hailfinder56:  26%|████▊             | 2645/10000 [12:36:01<35:02:16, 17.15s/it]
F1-score for the model skeleton:  0.31746031746031744
auc-score for the model skeleton:  0.6450004935346955
                      bic             F1            AUC                  Time
GOA  -54037.7717±319.4334  0.3282±0.0591  0.6511±0.0288  43419.4594±1419.5211
2025-01-07 11:22:48
win95pts76:  31%|██████▎             | 3129/10000 [17:06:06<37:33:13, 19.68s/it]
F1-score for the model skeleton:  0.15822784810126583
auc-score for the model skeleton:  0.5958055891848265
win95pts76:  31%|██████▏             | 3067/10000 [17:09:08<38:46:23, 20.13s/it]
F1-score for the model skeleton:  0.1829652996845426
auc-score for the model skeleton:  0.6139275625504439
win95pts76:  31%|██████▏             | 3080/10000 [17:12:29<38:39:46, 20.11s/it]
F1-score for the model skeleton:  0.23270440251572327
auc-score for the model skeleton:  0.650259786117837
win95pts76:  30%|██████              | 3008/10000 [17:16:52<40:10:11, 20.68s/it]
F1-score for the model skeleton:  0.205607476635514
auc-score for the model skeleton:  0.6317847054075868
win95pts76:  32%|██████▍             | 3198/10000 [17:18:37<36:49:05, 19.49s/it]
F1-score for the model skeleton:  0.22508038585209003
auc-score for the model skeleton:  0.6417725988700566
win95pts76:  31%|██████▎             | 3145/10000 [17:19:58<37:46:47, 19.84s/it]
F1-score for the model skeleton:  0.15902140672782875
auc-score for the model skeleton:  0.5993871065375302
win95pts76:  30%|██████              | 3042/10000 [17:41:08<40:27:09, 20.93s/it]
F1-score for the model skeleton:  0.24920127795527156
auc-score for the model skeleton:  0.6598062953995156
win95pts76:  31%|██████▏             | 3110/10000 [17:50:05<39:30:42, 20.64s/it]
F1-score for the model skeleton:  0.25157232704402516
auc-score for the model skeleton:  0.6639174737691687
win95pts76:  31%|██████▏             | 3110/10000 [17:57:32<39:47:13, 20.79s/it]
F1-score for the model skeleton:  0.22641509433962265
auc-score for the model skeleton:  0.6457072235673931
win95pts76:  33%|██████▋             | 3325/10000 [18:00:13<36:08:34, 19.49s/it]
F1-score for the model skeleton:  0.22929936305732485
auc-score for the model skeleton:  0.6460603309120257
                     bic            F1            AUC                  Time
GOA  -10359.9472±89.3774  0.212±0.0326  0.6348±0.0229  62953.5133±1186.2281

==> SA.txt <==
asia
2024-12-28 23:16:31
score: -2314.3563826654727
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6428571428571428
score: -2314.6344420211117
F1-score for the model skeleton:  0.0
auc-score for the model skeleton:  0.4285714285714286
score: -2311.247018179045
F1-score for the model skeleton:  0.5333333333333333
auc-score for the model skeleton:  0.7232142857142857
score: -2311.81038950297
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6428571428571428
score: -2321.542197300094
F1-score for the model skeleton:  0.11764705882352941
auc-score for the model skeleton:  0.49107142857142866
score: -2314.356382665472
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6428571428571428
score: -2316.4892367741995
F1-score for the model skeleton:  0.25
auc-score for the model skeleton:  0.5714285714285714
score: -2318.040329619479
F1-score for the model skeleton:  0.11764705882352941
auc-score for the model skeleton:  0.49107142857142866
score: -2320.7268086607023
F1-score for the model skeleton:  0.35294117647058826
auc-score for the model skeleton:  0.6339285714285714
score: -2316.4892367741995
F1-score for the model skeleton:  0.125
auc-score for the model skeleton:  0.5
                  bic             F1            AUC              Time
SA  -2315.9692±3.2419  0.2622±0.1579  0.5768±0.0897  770.5614±15.0497




sachs
2024-12-28 23:29:56
score: -7788.251914201346
F1-score for the model skeleton:  0.26666666666666666
auc-score for the model skeleton:  0.5743778280542986
score: -7701.731045698314
F1-score for the model skeleton:  0.3225806451612903
auc-score for the model skeleton:  0.603789592760181
score: -7681.876258481276
F1-score for the model skeleton:  0.5161290322580645
auc-score for the model skeleton:  0.706447963800905
score: -7670.525221169825
F1-score for the model skeleton:  0.375
auc-score for the model skeleton:  0.6332013574660633
score: -7681.876258481275
F1-score for the model skeleton:  0.6451612903225806
auc-score for the model skeleton:  0.7748868778280543
score: -7689.693386369655
F1-score for the model skeleton:  0.5
auc-score for the model skeleton:  0.7016402714932126
score: -7682.195794685193
F1-score for the model skeleton:  0.4375
auc-score for the model skeleton:  0.6674208144796381
score: -7781.61984943417
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7700791855203619
score: -7692.9956883624545
F1-score for the model skeleton:  0.5161290322580645
auc-score for the model skeleton:  0.706447963800905
score: -7667.616030136659
F1-score for the model skeleton:  0.8125
auc-score for the model skeleton:  0.8727375565610859
                   bic            F1            AUC              Time
SA  -7703.8381±41.6564  0.5017±0.155  0.7011±0.0843  1549.878±28.8843



child
2024-12-28 23:56:38
score: -13473.463187618698
F1-score for the model skeleton:  0.39215686274509803
auc-score for the model skeleton:  0.6786666666666666
score: -13293.98603828067
F1-score for the model skeleton:  0.36
auc-score for the model skeleton:  0.6586666666666666
score: -13126.344364017526
F1-score for the model skeleton:  0.56
auc-score for the model skeleton:  0.7653333333333333
score: -13590.055698392207
F1-score for the model skeleton:  0.34615384615384615
auc-score for the model skeleton:  0.6559999999999999
score: -13035.262224973269
F1-score for the model skeleton:  0.625
auc-score for the model skeleton:  0.7893333333333333
score: -13169.311024548815
F1-score for the model skeleton:  0.5714285714285714
auc-score for the model skeleton:  0.7666666666666667
score: -13309.54431813551
F1-score for the model skeleton:  0.52
auc-score for the model skeleton:  0.744
score: -13334.67137470001
F1-score for the model skeleton:  0.6
auc-score for the model skeleton:  0.7866666666666667
score: -13111.563749379087
F1-score for the model skeleton:  0.52
auc-score for the model skeleton:  0.744
score: -12937.82788129282
F1-score for the model skeleton:  0.7083333333333334
auc-score for the model skeleton:  0.8320000000000001
                    bic             F1            AUC                Time
SA  -13238.203±190.0951  0.5203±0.1137  0.7421±0.0564  5674.5939±177.5258




insurance
2024-12-29 01:34:36
score: -15015.16357004032
F1-score for the model skeleton:  0.4186046511627907
auc-score for the model skeleton:  0.6612600840813545
score: -15027.861892017474
F1-score for the model skeleton:  0.41379310344827586
auc-score for the model skeleton:  0.6605215316441314
score: -15431.316949472824
F1-score for the model skeleton:  0.36363636363636365
auc-score for the model skeleton:  0.639075105101693
score: -15304.445072335731
F1-score for the model skeleton:  0.25287356321839083
auc-score for the model skeleton:  0.5880439722758777
score: -14955.171292287563
F1-score for the model skeleton:  0.3023255813953488
auc-score for the model skeleton:  0.6094903988183161
score: -14998.294923799336
F1-score for the model skeleton:  0.4044943820224719
auc-score for the model skeleton:  0.6590444267696853
score: -15204.495983535371
F1-score for the model skeleton:  0.4
auc-score for the model skeleton:  0.6583058743324622
score: -15067.492763823098
F1-score for the model skeleton:  0.3146067415730337
auc-score for the model skeleton:  0.6176286785592546
score: -15033.085921153262
F1-score for the model skeleton:  0.29213483146067415
auc-score for the model skeleton:  0.607274741506647
score: -15264.628271093403
F1-score for the model skeleton:  0.29213483146067415
auc-score for the model skeleton:  0.607274741506647
                     bic             F1            AUC                 Time
SA  -15130.1957±151.5676  0.3455±0.0582  0.6308±0.0265  12907.6478±212.5338



hailfinder
2024-12-29 05:15:00
score: -55410.04362489818
F1-score for the model skeleton:  0.2857142857142857
auc-score for the model skeleton:  0.6295232454841575
score: -55515.853802593934
F1-score for the model skeleton:  0.22727272727272727
auc-score for the model skeleton:  0.6053301747112821
score: -54250.216136039984
F1-score for the model skeleton:  0.384
auc-score for the model skeleton:  0.6761178560852829
score: -54530.03763291125
F1-score for the model skeleton:  0.4065040650406504
auc-score for the model skeleton:  0.6841822130095746
score: -55771.89985287671
F1-score for the model skeleton:  0.3053435114503817
auc-score for the model skeleton:  0.6441861612871385
score: -56131.417017860746
F1-score for the model skeleton:  0.30303030303030304
auc-score for the model skeleton:  0.6440232948376271
score: -55909.20360699608
F1-score for the model skeleton:  0.24615384615384617
auc-score for the model skeleton:  0.613394531635574
score: -54514.60693508209
F1-score for the model skeleton:  0.2923076923076923
auc-score for the model skeleton:  0.6366104037113809
score: -55511.06879475302
F1-score for the model skeleton:  0.2537313432835821
auc-score for the model skeleton:  0.6204816898627973
score: -55718.81259385577
F1-score for the model skeleton:  0.24242424242424243
auc-score for the model skeleton:  0.6130687987365512
                    bic             F1            AUC                Time
SA  -55326.316±621.9754  0.2946±0.0566  0.6367±0.0251  19349.3921±121.028



win95pts
2024-12-29 10:40:37
score: -10312.005336718263
F1-score for the model skeleton:  0.17034700315457413
auc-score for the model skeleton:  0.6048224374495561
score: -10390.22917325576
F1-score for the model skeleton:  0.1834862385321101
auc-score for the model skeleton:  0.6175973567393059
score: -10471.12344686086
F1-score for the model skeleton:  0.1848184818481848
auc-score for the model skeleton:  0.6106108757062148
score: -10413.317772306544
F1-score for the model skeleton:  0.19375
auc-score for the model skeleton:  0.6227678571428572
score: -10518.308888227404
F1-score for the model skeleton:  0.17682926829268292
auc-score for the model skeleton:  0.6129565173527038
score: -10496.663430029166
F1-score for the model skeleton:  0.22291021671826625
auc-score for the model skeleton:  0.6452658393866022
score: -10383.862259804244
F1-score for the model skeleton:  0.22435897435897437
auc-score for the model skeleton:  0.6416843220338984
score: -10505.165557688324
F1-score for the model skeleton:  0.20987654320987653
auc-score for the model skeleton:  0.6360724374495561
score: -10310.053945737669
F1-score for the model skeleton:  0.2367601246105919
auc-score for the model skeleton:  0.6545475181598064
score: -10424.755855730662
F1-score for the model skeleton:  0.1806853582554517
auc-score for the model skeleton:  0.6135744552058111
                    bic             F1           AUC                 Time
SA  -10422.5486±71.6619  0.1984±0.0221  0.626±0.0162  87990.7846±212.4156
